Anisotropic flow measurements in OO and Ne-Ne collisions with ALICE

The LHC results have demonstrated that small collision systems can exhibit collective behavior reminiscent of that~observed in heavy-ion collisions, opening a new frontier for exploring the connection between nuclear structure and collective dynamics at ultra-relativistic energies. However, the interpretation of collectivity in small collision systems is limited by understanding the proton subnucleonic structure. The ${}^{16}$O and ${}^{20}$Ne collisions delivered by the LHC offer an opportunity to study the influence of nuclear geometry on anisotropic flow in systems where the nuclear structure is well-constrained. In this proceeding, measurements of the anisotropic flow of charged particles, $v_n$, in OO and Ne-Ne collisions involving up to eight-particle correlations are presented, using the multi-particle cumulant method. Furthermore, the first reconstruction of the probability distribution function of elliptic flow $P(v_2)$, and the first measurement of the ratio $v_3\{4\}/v_3\{2\}$ in light-ion collision systems are reported. These measurements provide deeper insight into the role of nuclear geometry-driven flow in light-ion collisions.

==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



